Perspective on Moreau-Yosida Regularization in Density-Functional Theory

Within density-functional theory, Moreau-Yosida regularization enables both a reformulation of the theory and a mathematically well-defined definition of the Kohn-Sham approach. It is further employed in density-potential inversion schemes and, through the choice of topology for the density and potential space, can be directly linked to classical field theories. This perspective collects various appearances of the regularization technique within density-functional theory alongside possibilities for their future development.

==> MY-example-data.dat <==
-10.	10000000000	10000000000	19.958357390364313
-9.9	10000000000	10000000000	19.362652845531077
-9.8	10000000000	10000000000	18.77692409578388
-9.7	10000000000	10000000000	18.20116987528569
-9.6	10000000000	10000000000	17.63538882867558
-9.5	10000000000	10000000000	17.07957950304672
-9.4	10000000000	10000000000	16.533740339050883
-9.3	10000000000	10000000000	15.997869661016962
-9.2	10000000000	10000000000	15.471965665954492
-9.1	10000000000	10000000000	14.956026411293793
-9.	10000000000	10000000000	14.450049801191273
-8.9	10000000000	10000000000	13.954033571201856
-8.8	10000000000	10000000000	13.467975271088779
-8.7	10000000000	10000000000	12.991872245503625
-8.6	10000000000	10000000000	12.525721612225665
-8.5	10000000000	10000000000	12.0695202375966
-8.4	10000000000	10000000000	11.62326470872501
-8.3	10000000000	10000000000	11.186951301959834
-8.2	10000000000	10000000000	10.760575947043142
-8.1	10000000000	10000000000	10.344134186245341
-8.	10000000000	10000000000	9.937621127656525
-7.9	10000000000	10000000000	9.541031391651943
-7.8	10000000000	10000000000	9.154359049360018
-7.699999999999999	10000000000	10000000000	8.777597551731414
-7.6	10000000000	10000000000	8.410739647526935
-7.5	10000000000	10000000000	8.053777288198694
-7.4	10000000000	10000000000	7.706701517217832
-7.3	10000000000	10000000000	7.36950234088377
-7.199999999999999	10000000000	10000000000	7.042168577010952
-7.1	10000000000	10000000000	6.724687677098958
-7.	10000000000	10000000000	6.417045516613712
-6.9	10000000000	10000000000	6.119226146794544
-6.8	10000000000	10000000000	5.831211499897288
-6.699999999999999	10000000000	10000000000	5.552981037918298
-6.6	10000000000	10000000000	5.284511332536155
-6.5	10000000000	10000000000	5.025775561163269
-6.4	10000000000	10000000000	4.776742900517377
-6.3	10000000000	10000000000	4.537377794905932
-6.199999999999999	10000000000	10000000000	4.307639071395265
-6.1	10000000000	10000000000	4.08747886821482
-6.	10000000000	10000000000	3.876841336283077
-5.8999999999999995	10000000000	10000000000	3.675661067089627
-5.8	10000000000	10000000000	3.4838611943061295
-5.7	10000000000	10000000000	3.3013511132889644
-5.6	10000000000	10000000000	3.1280237653332454
-5.5	10000000000	10000000000	2.9637524474326926
-5.3999999999999995	10000000000	10000000000	2.8083871413261496
-5.3	10000000000	10000000000	2.66175041842728
-5.199999999999999	10000000000	10000000000	2.5236330817390753
-5.1	10000000000	10000000000	2.393789860420118
-5.	10000000000	10000000000	2.2719356721906068
-4.8999999999999995	10000000000	10000000000	2.1577431796412037
-4.8	10000000000	10000000000	2.0508425129328702
-4.699999999999999	10000000000	10000000000	1.9508239995555274
-4.6	10000000000	10000000000	1.857244423418805
-4.5	10000000000	10000000000	1.769636711968889
-4.3999999999999995	10000000000	10000000000	1.6875221681182444
-4.3	10000000000	10000000000	1.6104237158391717
-4.199999999999999	10000000000	10000000000	1.537878400374257
-4.1	10000000000	10000000000	1.469447669706569
-4.	10	10	1.4047246055119251
-3.8999999999999995	1.6837722339831611	1.6837722339831611	1.3433379797601723
-3.8	1.552786404500042	1.552786404500042	1.2849535470803661
-3.6999999999999993	1.4522774424948333	1.4522774424948333	1.229273250058618
-3.5999999999999996	1.367544467966324	1.367544467966324	1.1760330508757826
-3.5	1.2928932188134525	1.2928932188134525	1.125
-3.3999999999999995	1.2254033307585162	1.2254033307585162	1.075968997676995
-3.3	1.1633399734659244	1.1633399734659244	1.0287595524950324
-3.1999999999999993	1.1055728090000838	1.1055728090000838	0.9832127187608667
-3.0999999999999996	1.051316701949486	1.051316701949486	0.9391883062887042
-3.	1.	1.	0.8965623982316206
-2.8999999999999995	0.9511911518298481	0.9511911518298481	0.8552251774581944
-2.8	0.9045548849896676	0.9045548849896676	0.8150790426308571
-2.6999999999999993	0.8598245749008617	0.8598245749008617	0.7760369859669181
-2.5999999999999996	0.8167840433800766	0.8167840433800766	0.7380212016489092
-2.5	0.7752551286084111	0.7752551286084111	0.7009618943233419
-2.3999999999999995	0.735088935932648	0.735088935932648	0.6647962593938415
-2.3	0.6961595189594703	0.6961595189594703	0.6294676098542533
-2.1999999999999993	0.6583592135001259	0.6583592135001259	0.5949246276336164
-2.0999999999999996	0.6215951247909777	0.6215951247909777	0.5611207205233004
-2.	0.5857864376269049	0.5857864376269049	0.5280134685759458
-1.9000000000000004	0.5508623253810563	0.5508623253810563	0.4955641463495893
-1.799999999999999	0.5167603025808671	0.5167603025808671	0.46373730951389236
-1.6999999999999993	0.48342491118968955	0.48342491118968955	0.4325004361607647
-1.5999999999999996	0.4508066615170332	0.4508066615170332	0.4018236147025584
-1.5	0.41886116991581024	0.41886116991581024	0.3716792715344962
-1.4000000000000004	0.3875484503402902	0.3875484503402902	0.3420419327201043
-1.299999999999999	0.35683232748450133	0.35683232748450133	0.31288801486206397
-1.1999999999999993	0.32667994693184865	0.32667994693184865	0.2841956410750143
-1.0999999999999996	0.2970613634073598	0.2970613634073598	0.25594447860626757
-1.	0.2679491924311228	0.2679491924311228	0.22811559517622956
-0.9000000000000004	0.2393183138340993	0.2393183138340993	0.20069133155012708
-0.7999999999999989	0.21114561800016785	0.21114561800016785	0.17365518822115145
-0.6999999999999993	0.18340978754150483	0.18340978754150483	0.14699172439446273
-0.5999999999999996	0.1560911085414225	0.1560911085414225	0.12068646772171093
-0.5	0.12917130661302934	0.12917130661302934	0.09472583345513533
-0.3999999999999986	0.10263340389897202	0.10263340389897202	0.06909705187569323
-0.29999999999999893	0.07646159383286522	0.07646159383286522	0.04378810300674125
-0.1999999999999993	0.05064113103820711	0.05064113103820711	0.020000000000000507
-0.09999999999999964	0.025158234186849926	0.025158234186849926	0.005000000000000795
0.	0.	0.	6.661338147750962e-16
0.10000000000000142	0.12250000000000172	0.025000000000000355	0.005000000000000406
0.20000000000000107	0.2400000000000012	0.050000000000000266	0.020000000000000517
0.3000000000000007	0.3525000000000008	0.07500000000000018	0.04375000000000018
0.40000000000000036	0.4600000000000004	0.10000000000000009	0.06875000000000009
0.5	0.5625	0.125	0.09375
0.6000000000000014	0.6600000000000014	0.15000000000000036	0.11875000000000036
0.7000000000000011	0.752500000000001	0.17500000000000027	0.14375000000000027
0.8000000000000007	0.8400000000000005	0.20000000000000018	0.16875000000000018
0.9000000000000004	0.9225000000000003	0.2250000000000001	0.1937500000000001
1.	1.	0.25	0.21875
1.1000000000000014	1.0725000000000011	0.27500000000000036	0.24375000000000036
1.200000000000001	1.1400000000000006	0.30000000000000027	0.26875000000000027
1.3000000000000007	1.2025000000000003	0.3250000000000002	0.2937500000000002
1.4000000000000004	1.2600000000000002	0.3500000000000001	0.3187500000000001
1.5	1.3125	0.375	0.34375
1.6000000000000014	1.3600000000000005	0.40000000000000036	0.36875000000000036
1.700000000000001	1.4025000000000005	0.42500000000000027	0.39375000000000027
1.8000000000000007	1.4400000000000002	0.4500000000000002	0.4187500000000002
1.9000000000000004	1.4725000000000001	0.4750000000000001	0.4437500000000001
2.	1.5	0.5	0.46875
2.1000000000000014	1.5225000000000002	0.5250000000000004	0.49375000000000036
2.200000000000001	1.5400000000000003	0.5500000000000003	0.5187500000000003
2.3000000000000007	1.5525	0.5750000000000002	0.5437500000000002
2.4000000000000004	1.56	0.6000000000000001	0.5687500000000001
2.5	1.5625	0.625	0.59375
2.6000000000000014	1.5599999999999998	0.6500000000000004	0.6187500000000004
2.700000000000001	1.5525	0.6750000000000003	0.6437500000000003
2.8000000000000007	1.5399999999999998	0.7000000000000002	0.6687500000000002
2.9000000000000004	1.5225	0.7250000000000001	0.6937500000000001
3.	1.5	0.75	0.71875
3.1000000000000014	1.4724999999999997	0.7750000000000004	0.7437500000000004
3.200000000000001	1.4399999999999995	0.8000000000000003	0.7687500000000003
3.3000000000000007	1.4024999999999996	0.8250000000000002	0.7937500000000002
3.4000000000000004	1.3599999999999999	0.8500000000000001	0.8187500000000001
3.5	1.3125	0.875	0.84375
3.6000000000000014	1.2599999999999993	0.9000000000000004	0.8687500000000004
3.700000000000001	1.2024999999999992	0.9250000000000003	0.8937500000000003
3.8000000000000007	1.1399999999999997	0.9500000000000002	0.9187500000000002
3.9000000000000004	1.0724999999999998	0.9750000000000001	0.9437500000000001
4.	1.	1.	0.96875
4.100000000000001	1.1050000000000015	1.1050000000000015	0.9937500000000004
4.200000000000001	1.2200000000000013	1.2200000000000013	1.0187500000000003
4.300000000000001	1.345000000000001	1.345000000000001	1.0449999999999648
4.4	1.4800000000000004	1.4800000000000004	1.0799999999999743
4.5	1.625	1.625	1.1249999999999725
4.600000000000001	1.7800000000000022	1.7800000000000022	1.1799999999999837
4.700000000000001	1.9450000000000018	1.9450000000000018	1.245000000000027
4.800000000000001	2.120000000000001	2.120000000000001	1.320000000000032
4.9	2.3050000000000006	2.3050000000000006	1.4050000000000415
5.	2.5	2.5	1.5
5.100000000000001	2.705000000000003	2.705000000000003	1.6025000000000014
5.200000000000001	2.920000000000002	2.920000000000002	1.7100000000000009
5.300000000000001	3.145000000000002	3.145000000000002	1.8225000000000007
5.4	3.380000000000001	3.380000000000001	1.9400000000000004
5.5	3.625	3.625	2.0625
5.600000000000001	3.880000000000004	3.880000000000004	2.1900000000000017
5.700000000000001	4.145000000000003	4.145000000000003	2.3225000000000016
5.800000000000001	4.420000000000002	4.420000000000002	2.460000000000001
5.9	4.705000000000001	4.705000000000001	2.6025000000000005
6.	5.	5.	2.75
6.100000000000001	5.305000000000004	5.305000000000004	2.902500000000002
6.199999999999999	5.619999999999997	5.619999999999997	3.0599999999999987
6.300000000000001	5.945000000000002	5.945000000000002	3.222500000000001
6.400000000000002	6.280000000000007	6.280000000000007	3.3900000000000037
6.5	6.625	6.625	3.5625
6.600000000000001	6.980000000000005	6.980000000000005	3.740000000000002
6.699999999999999	7.344999999999997	7.344999999999997	3.9224999999999985
6.800000000000001	7.720000000000002	7.720000000000002	4.110000000000001
6.900000000000002	8.105000000000008	8.105000000000008	4.302500000000004
7.	8.5	8.5	4.5
7.100000000000001	8.905000000000006	8.905000000000006	4.702500000000003
7.199999999999999	9.319999999999997	9.319999999999997	4.909999999999998
7.300000000000001	9.745000000000003	9.745000000000003	5.122500000000001
7.400000000000002	10.180000000000009	10.180000000000009	5.340000000000004
7.5	10.625	10.625	5.5625
7.600000000000001	11.080000000000007	11.080000000000007	5.790000000000003
7.699999999999999	11.544999999999996	11.544999999999996	6.022499999999998
7.800000000000001	12.020000000000003	12.020000000000003	6.260000000000002
7.900000000000002	12.50500000000001	12.50500000000001	6.502500000000005
8.	13.	13.	6.75
8.100000000000001	13.505000000000008	13.505000000000008	7.002500000000003
8.2	14.019999999999996	14.019999999999996	7.259999999999998
8.3	14.545000000000003	14.545000000000003	7.522500000000001
8.400000000000002	15.08000000000001	15.08000000000001	7.790000000000006
8.5	15.625	15.625	8.0625
8.600000000000001	16.180000000000007	16.180000000000007	8.340000000000003
8.7	16.744999999999997	16.744999999999997	8.622499999999999
8.8	17.320000000000004	17.320000000000004	8.910000000000002
8.900000000000002	17.905000000000012	17.905000000000012	9.202500000000006
9.	18.5	18.5	9.5
9.100000000000001	19.105000000000008	19.105000000000008	9.802500000000004
9.200000000000003	19.720000000000017	19.720000000000017	10.110000000000008
9.3	20.345000000000006	20.345000000000006	10.422500000000003
9.400000000000002	20.980000000000015	20.980000000000015	10.740000000000007
9.5	21.625	21.625	11.0625
9.600000000000001	22.28000000000001	22.28000000000001	11.390000000000004
9.700000000000003	22.945000000000018	22.945000000000018	11.722500000000009
9.8	23.620000000000005	23.620000000000005	12.060000000000002
9.900000000000002	24.305000000000014	24.305000000000014	12.402500000000007
10.	25.	25.	12.75

==> MY-example-data2.dat <==
-5.	2.7777777777777777	2.2727272727272725	3.	-1.375	-4.	-6.625
-4.95	2.7225	2.2275	2.90125	-1.3625	-3.96875	-6.575
-4.9	2.6677777777777782	2.1827272727272726	2.8050000000000006	-1.35	-3.9375	-6.525
-4.85	2.6136111111111107	2.1384090909090903	2.7112499999999993	-1.3375	-3.90625	-6.475
-4.8	2.5599999999999996	2.0945454545454543	2.6199999999999997	-1.325	-3.875	-6.425
-4.75	2.506944444444444	2.0511363636363633	2.53125	-1.3125	-3.84375	-6.375
-4.7	2.454444444444445	2.0081818181818183	2.4450000000000003	-1.3	-3.8125	-6.325
-4.65	2.4025000000000003	1.9656818181818183	2.3612500000000005	-1.2875	-3.78125	-6.275
-4.6	2.3511111111111105	1.9236363636363631	2.2799999999999994	-1.275	-3.75	-6.225
-4.55	2.300277777777777	1.8820454545454541	2.20125	-1.2625	-3.71875	-6.175
-4.5	2.25	1.8409090909090908	2.125	-1.25	-3.6875	-6.125
-4.45	2.200277777777778	1.8002272727272728	2.0512500000000005	-1.2375	-3.65625	-6.075
-4.4	2.151111111111111	1.7600000000000002	1.9800000000000004	-1.225	-3.625	-6.025
-4.35	2.1024999999999996	1.7202272727272723	1.9112499999999994	-1.2125	-3.59375	-5.975
-4.3	2.054444444444444	1.6809090909090907	1.8449999999999998	-1.2	-3.5625	-5.925
-4.25	2.006944444444444	1.6420454545454544	1.78125	-1.1875	-3.53125	-5.875
-4.2	1.96	1.6036363636363635	1.7200000000000002	-1.175	-3.5	-5.825
-4.15	1.9136111111111114	1.5656818181818182	1.6612500000000003	-1.1625	-3.46875	-5.775
-4.1	1.8677777777777775	1.5281818181818179	1.6049999999999995	-1.15	-3.4375	-5.725
-4.05	1.8224999999999998	1.4911363636363633	1.5512499999999998	-1.1375	-3.40625	-5.675
-4.	1.7777777777777777	1.4545454545454544	1.5	-1.125	-3.375	-5.625
-3.95	1.7336111111111112	1.4184090909090907	1.4512500000000002	-1.1125	-3.34375	-5.575
-3.9	1.6899999999999997	1.3827272727272724	1.4049999999999998	-1.1	-3.3125	-5.525
-3.8499999999999996	1.646944444444444	1.3474999999999997	1.3612499999999996	-1.0875	-3.28125	-5.475
-3.8	1.6044444444444443	1.3127272727272723	1.3199999999999998	-1.075	-3.25	-5.425
-3.75	1.5625	1.2784090909090908	1.28125	-1.0625	-3.21875	-5.375
-3.7	1.521111111111111	1.2445454545454546	1.245	-1.05	-3.1875	-5.325
-3.65	1.4802777777777776	1.2112499999999944	1.21125	-1.0375	-3.15625	-5.275
-3.5999999999999996	1.4399999999999997	1.1799999999999957	1.1799999999999997	-1.025	-3.125	-5.225
-3.55	1.4002777777777775	1.151250000000005	1.1512499999999999	-1.0125	-3.09375	-5.175
-3.5	1.361111111111111	1.125	1.125	-1.	-3.0625	-5.125
-3.45	1.3225	1.1	1.10125	-0.9875	-3.03125	-5.075
-3.4	1.2844444444444443	1.075	1.08	-0.9750000000000001	-3.	-5.025
-3.3499999999999996	1.2469444444444442	1.0499999999999998	1.0612499999999998	-0.9624999999999999	-2.96875	-4.975
-3.3	1.2099999999999997	1.025	1.045	-0.95	-2.9375	-4.925
-3.25	1.173611111111111	1.	1.03125	-0.9375	-2.90625	-4.875
-3.2	1.137777777777778	0.9750000000000001	1.02	-0.925	-2.875	-4.825
-3.15	1.1024999999999998	0.95	1.01125	-0.9125000000000001	-2.84375	-4.775
-3.0999999999999996	1.0677777777777775	0.9249999999999998	1.005	-0.8999999999999999	-2.8125	-4.725
-3.05	1.0336111111111108	0.8999999999999999	1.00125	-0.8875	-2.78125	-4.675
-3.	1.	0.875	1.	-0.875	-2.75	-4.625
-2.9499999999999997	0.9749999999999999	0.8499999999999999	1.00125	-0.8624999999999998	-2.7187499999999996	-4.574999999999999
-2.9	0.95	0.825	1.0050000000000001	-0.8500000000000001	-2.6875	-4.525
-2.85	0.925	0.8	1.01125	-0.8374999999999999	-2.65625	-4.475
-2.8	0.8999999999999999	0.7749999999999999	1.02	-0.825	-2.625	-4.425
-2.75	0.875	0.75	1.03125	-0.8125	-2.59375	-4.375
-2.6999999999999997	0.8499999999999999	0.7249999999999999	1.0450000000000002	-0.7999999999999998	-2.5624999999999996	-4.324999999999999
-2.65	0.825	0.7	1.06125	-0.7875000000000001	-2.53125	-4.275
-2.5999999999999996	0.7999999999999998	0.6749999999999998	1.08	-0.7749999999999999	-2.5	-4.225
-2.55	0.7749999999999999	0.6499999999999999	1.10125	-0.7625	-2.46875	-4.175
-2.5	0.75	0.625	1.125	-0.75	-2.4375	-4.125
-2.4499999999999997	0.7249999999999999	0.5999999999999999	1.15125	-0.7374999999999998	-2.4062499999999996	-4.074999999999999
-2.4	0.7	0.575	1.1800000000000002	-0.7250000000000001	-2.375	-4.025
-2.3499999999999996	0.6749999999999998	0.5499999999999998	1.2112500000000002	-0.7124999999999999	-2.34375	-3.9749999999999996
-2.3	0.6499999999999999	0.5249999999999999	1.245	-0.7	-2.3125	-3.925
-2.25	0.625	0.5	1.28125	-0.6875	-2.28125	-3.875
-2.1999999999999997	0.5999999999999999	0.47499999999999987	1.3200000000000003	-0.6749999999999998	-2.2499999999999996	-3.8249999999999993
-2.15	0.575	0.44999999999999996	1.36125	-0.6625000000000001	-2.21875	-3.7750000000000004
-2.0999999999999996	0.5499999999999998	0.4249999999999998	1.4050000000000002	-0.6499999999999999	-2.1875	-3.7249999999999996
-2.05	0.5249999999999999	0.3999999999999999	1.4512500000000002	-0.6375	-2.15625	-3.675
-2.	0.5	0.375	1.5	-0.625	-2.125	-3.625
-1.9499999999999997	0.47499999999999987	0.34999999999999987	1.5512500000000002	-0.6124999999999999	-2.09375	-3.5749999999999997
-1.9	0.44999999999999996	0.32499999999999996	1.605	-0.6	-2.0625	-3.525
-1.8499999999999996	0.4249999999999998	0.2999999999999998	1.6612500000000003	-0.5874999999999999	-2.03125	-3.4749999999999996
-1.7999999999999998	0.3999999999999999	0.2749999999999999	1.7200000000000002	-0.575	-2.	-3.425
-1.75	0.375	0.25	1.78125	-0.5625	-1.96875	-3.375
-1.6999999999999997	0.34999999999999987	0.22499999999999987	1.8450000000000002	-0.5499999999999999	-1.9375	-3.3249999999999997
-1.65	0.32499999999999996	0.19999999999999996	1.9112500000000001	-0.5375	-1.90625	-3.275
-1.5999999999999996	0.2999999999999998	0.17499999999999982	1.9800000000000004	-0.5249999999999999	-1.875	-3.2249999999999996
-1.5499999999999998	0.2749999999999999	0.1499999999999999	2.0512500000000005	-0.5125	-1.84375	-3.175
-1.5	0.25	0.12500000000000006	2.125	-0.5	-1.8125	-3.125
-1.4499999999999997	0.22499999999999987	0.10124999999999171	2.2012500000000004	-0.48749999999999993	-1.78125	-3.0749999999999997
-1.4	0.19999999999999996	0.0799999999999932	2.2800000000000002	-0.475	-1.75	-3.025
-1.3499999999999996	0.17499999999999982	0.06124999999999323	2.3612500000000005	-0.4624999999999999	-1.71875	-2.9749999999999996
-1.2999999999999998	0.1499999999999999	0.0449999999999957	2.4450000000000003	-0.44999999999999996	-1.6875	-2.925
-1.25	0.125	0.031249999999995837	2.53125	-0.4375	-1.65625	-2.875
-1.1999999999999997	0.09999999999999987	0.0199999999999967	2.6200000000000006	-0.42499999999999993	-1.6249999999999998	-2.8249999999999997
-1.15	0.07499999999999996	0.011250000000006127	2.71125	-0.4125	-1.59375	-2.775
-1.0999999999999996	0.04999999999999982	0.005000000000007426	2.8050000000000006	-0.3999999999999999	-1.5624999999999998	-2.7249999999999996
-1.0499999999999998	0.02499999999999991	0.0012500000000081847	2.90125	-0.38749999999999996	-1.53125	-2.675
-1.	0.	7.216449660063622e-15	3.	-0.375	-1.5	-2.625
-0.9500000000000002	0.006249999999999978	0.0012500000000113488	3.10125	-0.36250000000000004	-1.46875	-2.575
-0.8999999999999995	0.012500000000000067	0.004999999999999798	3.205000000000001	-0.34999999999999987	-1.4374999999999996	-2.5249999999999995
-0.8499999999999996	0.018750000000000044	0.010937500000000044	3.3112500000000007	-0.3374999999999999	-1.4062499999999998	-2.4749999999999996
-0.7999999999999998	0.025000000000000022	0.017187500000000022	3.4200000000000004	-0.32499999999999996	-1.375	-2.425
-0.75	0.03125	0.0234375	3.53125	-0.3125	-1.34375	-2.375
-0.7000000000000002	0.03749999999999998	0.029687499999999978	3.6449999999999996	-0.30000000000000004	-1.3125	-2.325
-0.6499999999999995	0.04375000000000007	0.03593750000000007	3.7612500000000013	-0.28749999999999987	-1.2812499999999996	-2.2749999999999995
-0.5999999999999996	0.050000000000000044	0.042187500000000044	3.880000000000001	-0.2749999999999999	-1.2499999999999998	-2.2249999999999996
-0.5499999999999998	0.05625000000000002	0.04843750000000002	4.001250000000001	-0.26249999999999996	-1.21875	-2.175
-0.5	0.0625	0.0546875	4.125	-0.25	-1.1875	-2.125
-0.4500000000000002	0.06874999999999998	0.06093749999999998	4.25125	-0.23750000000000004	-1.15625	-2.075
-0.39999999999999947	0.07500000000000007	0.06718750000000007	4.380000000000001	-0.22499999999999987	-1.1249999999999996	-2.0249999999999995
-0.34999999999999964	0.08125000000000004	0.07343750000000004	4.51125	-0.2124999999999999	-1.0937499999999998	-1.9749999999999996
-0.2999999999999998	0.08750000000000002	0.07968750000000002	4.6450000000000005	-0.19999999999999996	-1.0625	-1.9249999999999998
-0.25	0.09375	0.0859375	4.78125	-0.1875	-1.03125	-1.875
-0.1999999999999993	0.10000000000000009	0.09218750000000009	4.920000000000002	-0.17499999999999982	-0.9999999999999996	-1.8249999999999993
-0.14999999999999947	0.10625000000000007	0.09843750000000007	5.061250000000001	-0.16249999999999987	-0.9687499999999996	-1.7749999999999995
-0.09999999999999964	0.11250000000000004	0.10468750000000004	5.205000000000001	-0.1499999999999999	-0.9374999999999998	-1.7249999999999996
-0.04999999999999982	0.11875000000000002	0.11093750000000002	5.35125	-0.13749999999999996	-0.90625	-1.6749999999999998
0.	0.125	0.1171875	5.5	-0.125	-0.875	-1.625
0.05000000000000071	0.1312500000000001	0.12343750000000009	5.651250000000002	-0.11249999999999982	-0.8437499999999996	-1.5749999999999993
0.10000000000000053	0.13750000000000007	0.12968750000000007	5.8050000000000015	-0.09999999999999987	-0.8124999999999996	-1.5249999999999995
0.15000000000000036	0.14375000000000004	0.13593750000000004	5.9612500000000015	-0.08749999999999991	-0.7812499999999998	-1.4749999999999996
0.20000000000000018	0.15000000000000002	0.14218750000000002	6.120000000000001	-0.07499999999999996	-0.75	-1.4249999999999998
0.25	0.15625	0.1484375	6.28125	-0.0625	-0.71875	-1.375
0.3000000000000007	0.1625000000000001	0.1546875000000001	6.445000000000002	-0.04999999999999982	-0.6874999999999996	-1.3249999999999993
0.35000000000000053	0.16875000000000007	0.16093750000000007	6.611250000000002	-0.03749999999999987	-0.6562499999999996	-1.2749999999999995
0.40000000000000036	0.17500000000000004	0.16718750000000004	6.780000000000001	-0.02499999999999991	-0.6249999999999998	-1.2249999999999996
0.4500000000000002	0.18125000000000002	0.17343750000000002	6.951250000000001	-0.012499999999999956	-0.5937499999999999	-1.1749999999999998
0.5	0.1875	0.1796875	7.125	0.	-0.5625	-1.125
0.5500000000000007	0.1937500000000001	0.1859375000000001	7.301250000000002	0.012500000000000178	-0.5312499999999996	-1.0749999999999993
0.6000000000000005	0.20000000000000007	0.19218750000000007	7.480000000000002	0.025000000000000133	-0.49999999999999967	-1.0249999999999995
0.6500000000000004	0.20625000000000004	0.19843750000000004	7.661250000000002	0.03750000000000009	-0.4687499999999998	-0.9749999999999996
0.7000000000000002	0.21250000000000002	0.20468750000000002	7.845000000000001	0.050000000000000044	-0.4374999999999999	-0.9249999999999998
0.75	0.21875	0.2109375	8.03125	0.0625	-0.40625	-0.875
0.8000000000000007	0.2250000000000001	0.2171875000000001	8.220000000000002	0.07500000000000018	-0.37499999999999956	-0.8249999999999993
0.8500000000000005	0.23125000000000007	0.22343750000000007	8.411250000000003	0.08750000000000013	-0.34374999999999967	-0.7749999999999995
0.9000000000000004	0.23750000000000004	0.22968750000000004	8.605	0.10000000000000009	-0.3124999999999998	-0.7249999999999996
0.9500000000000002	0.24375000000000002	0.23593750000000002	8.80125	0.11250000000000004	-0.2812499999999999	-0.6749999999999998
1.	0.25	0.2421875	9.	0.125	-0.25	-0.625
1.0500000000000007	0.2562500000000001	0.2484375000000001	9.201250000000003	0.13750000000000018	-0.21874999999999956	-0.5749999999999993
1.1000000000000005	0.26250000000000007	0.25468750000000007	9.405000000000003	0.15000000000000013	-0.18749999999999967	-0.5249999999999995
1.1500000000000004	0.26875000000000004	0.26093750000000004	9.611250000000002	0.1625000000000001	-0.15624999999999978	-0.47499999999999964
1.2000000000000002	0.275	0.2671875	9.82	0.17500000000000004	-0.12499999999999989	-0.4249999999999998
1.25	0.28125	0.2734375	10.03125	0.1875	-0.09375	-0.375
1.3000000000000007	0.2875000000000001	0.2796875000000001	10.245000000000003	0.20000000000000018	-0.062499999999999556	-0.3249999999999993
1.3500000000000005	0.29375000000000007	0.28593750000000007	10.461250000000001	0.21250000000000013	-0.031249999999999667	-0.27499999999999947
1.4000000000000004	0.30000000000000004	0.29218750000000004	10.680000000000001	0.2250000000000001	2.220446049250313e-16	-0.22499999999999964
1.4500000000000002	0.30625	0.2984375	10.901250000000001	0.23750000000000004	0.03125000000000011	-0.17499999999999982
1.5	0.3125	0.3046875	11.125	0.25	0.0625	-0.125
1.5500000000000007	0.3187500000000001	0.3109375000000001	11.351250000000004	0.2625000000000002	0.09375000000000044	-0.07499999999999929
1.6000000000000005	0.32500000000000007	0.31718750000000007	11.580000000000002	0.27500000000000013	0.12500000000000033	-0.024999999999999467
1.6500000000000004	0.33125000000000004	0.32343750000000004	11.811250000000001	0.2875000000000001	0.15625000000000022	0.025000000000000355
1.7000000000000002	0.3375	0.3296875	12.045000000000002	0.30000000000000004	0.1875000000000001	0.07500000000000018
1.75	0.34375	0.3359375	12.28125	0.3125	0.21875	0.125
1.8000000000000007	0.3500000000000001	0.3421875000000001	12.520000000000003	0.3250000000000002	0.25000000000000044	0.1750000000000007
1.8500000000000005	0.35625000000000007	0.34843750000000007	12.761250000000002	0.33750000000000013	0.28125000000000033	0.22500000000000053
1.9000000000000004	0.36250000000000004	0.35468750000000004	13.005000000000003	0.3500000000000001	0.3125000000000002	0.27500000000000036
1.9500000000000002	0.36875	0.3609375	13.25125	0.36250000000000004	0.3437500000000001	0.3250000000000002
2.	0.375	0.3671875	13.5	0.375	0.375	0.375
2.0500000000000007	0.4750000000000014	0.3734375000000001	13.751250000000004	0.3875000000000002	0.40625000000000044	0.4250000000000007
2.1000000000000005	0.5750000000000011	0.37968750000000007	14.005000000000003	0.40000000000000013	0.43750000000000033	0.47500000000000053
2.1500000000000004	0.6750000000000007	0.386249999999961	14.261250000000002	0.4125000000000001	0.4687500000000002	0.5250000000000004
2.2	0.7750000000000004	0.39499999999995006	14.520000000000001	0.42500000000000004	0.5000000000000001	0.5750000000000002
2.25	0.875	0.40624999999995803	14.78125	0.4375	0.53125	0.625
2.3000000000000007	0.9750000000000014	0.41999999999996135	15.045000000000003	0.4500000000000002	0.5625000000000004	0.6750000000000007
2.3500000000000005	1.075000000000001	0.4362499999999544	15.311250000000003	0.46250000000000013	0.5937500000000003	0.7250000000000005
2.4000000000000004	1.1750000000000007	0.4549999999999603	15.580000000000002	0.4750000000000001	0.6250000000000002	0.7750000000000004
2.45	1.2750000000000004	0.47624999999996565	15.85125	0.48750000000000004	0.6562500000000001	0.8250000000000002
2.5	1.375	0.4999999999999647	16.125	0.5	0.6875	0.875
2.5500000000000007	1.4750000000000014	0.5262499999999717	16.401250000000005	0.5125000000000002	0.7187500000000004	0.9250000000000007
2.6000000000000005	1.575000000000001	0.5549999999999643	16.680000000000003	0.5250000000000001	0.7500000000000003	0.9750000000000005
2.6500000000000004	1.6750000000000007	0.586249999999964	16.96125	0.5375000000000001	0.7812500000000002	1.0250000000000004
2.7	1.7750000000000004	0.6199999999999637	17.245	0.55	0.8125000000000001	1.0750000000000002
2.75	1.875	0.6562499999999678	17.53125	0.5625	0.84375	1.125
2.8000000000000007	1.9750000000000014	0.6949999999999747	17.820000000000004	0.5750000000000002	0.8750000000000004	1.1750000000000007
2.8500000000000005	2.075000000000001	0.7362499999999688	18.111250000000002	0.5875000000000001	0.9062500000000003	1.2250000000000005
2.9000000000000004	2.1750000000000007	0.779999999999972	18.405	0.6000000000000001	0.9375000000000002	1.2750000000000004
2.95	2.2750000000000004	0.8262499999999757	18.70125	0.6125	0.9687500000000001	1.3250000000000002
3.	2.375	0.8749999999999745	19.	0.625	1.	1.375
3.0500000000000007	2.4750000000000014	0.9262499999999833	19.301250000000003	0.6375000000000002	1.0312500000000004	1.4250000000000007
3.0999999999999996	2.5749999999999993	0.9800000000000275	19.604999999999997	0.6499999999999999	1.0624999999999998	1.4749999999999996
3.1500000000000004	2.6750000000000007	1.0362500000000334	19.911250000000003	0.6625000000000001	1.0937500000000002	1.5250000000000004
3.200000000000001	2.775000000000002	1.0950000000000335	20.220000000000006	0.6750000000000003	1.1250000000000007	1.575000000000001
3.25	2.875	1.156250000000034	20.53125	0.6875	1.15625	1.625
3.3000000000000007	2.9750000000000014	1.2200000000000446	20.845000000000006	0.7000000000000002	1.1875000000000004	1.6750000000000007
3.3499999999999996	3.0749999999999993	1.2862500000000399	21.16125	0.7124999999999999	1.2187499999999998	1.7249999999999996
3.4000000000000004	3.1750000000000007	1.3549999999999862	21.480000000000004	0.7250000000000001	1.2500000000000002	1.7750000000000004
3.450000000000001	3.275000000000002	1.4262500000000455	21.801250000000007	0.7375000000000003	1.2812500000000007	1.825000000000001
3.5	3.375	1.5000000000000404	22.125	NaN	NaN	NaN
3.5500000000000007	3.4750000000000014	1.5762500000000452	22.451250000000005	NaN	NaN	NaN
3.5999999999999996	3.5749999999999993	1.6550000000000484	22.779999999999998	NaN	NaN	NaN
3.6500000000000004	3.6750000000000007	1.7362500000000538	23.111250000000002	NaN	NaN	NaN
3.700000000000001	3.775000000000002	1.8200000000000542	23.445000000000007	NaN	NaN	NaN
3.75	3.875	1.9062500000000528	23.78125	NaN	NaN	NaN
3.8000000000000007	3.9750000000000014	1.9950000000000607	24.120000000000005	NaN	NaN	NaN
3.8499999999999996	4.074999999999999	2.086250000000057	24.461249999999996	NaN	NaN	NaN
3.9000000000000004	4.175000000000001	2.180000000000067	24.805000000000003	NaN	NaN	NaN
3.950000000000001	4.275000000000002	2.2762500000000037	25.151250000000008	NaN	NaN	NaN
4.	4.375	2.375	25.5	NaN	NaN	NaN
4.050000000000001	4.475000000000001	2.4750000000000014	25.851250000000004	NaN	NaN	NaN
4.1	4.574999999999999	2.5749999999999993	26.205	NaN	NaN	NaN
4.15	4.675000000000001	2.6750000000000007	26.56125	NaN	NaN	NaN
4.200000000000001	4.775000000000002	2.775000000000002	26.92000000000001	NaN	NaN	NaN
4.25	4.875	2.875	27.28125	NaN	NaN	NaN
4.300000000000001	4.975000000000001	2.9750000000000014	27.645000000000007	NaN	NaN	NaN
4.35	5.074999999999999	3.0749999999999993	28.011249999999997	NaN	NaN	NaN
4.4	5.175000000000001	3.1750000000000007	28.380000000000003	NaN	NaN	NaN
4.450000000000001	5.275000000000002	3.275000000000002	28.75125000000001	NaN	NaN	NaN
4.5	5.375	3.375	29.125	NaN	NaN	NaN
4.550000000000001	5.475000000000001	3.4750000000000014	29.501250000000006	NaN	NaN	NaN
4.600000000000001	5.575000000000003	3.575000000000003	29.88000000000001	NaN	NaN	NaN
4.65	5.675000000000001	3.6750000000000007	30.261250000000004	NaN	NaN	NaN
4.700000000000001	5.775000000000002	3.775000000000002	30.645000000000007	NaN	NaN	NaN
4.75	5.875	3.875	31.03125	NaN	NaN	NaN
4.800000000000001	5.975000000000001	3.9750000000000014	31.420000000000005	NaN	NaN	NaN
4.850000000000001	6.075000000000003	4.075000000000003	31.811250000000012	NaN	NaN	NaN
4.9	6.175000000000001	4.175000000000001	32.205	NaN	NaN	NaN
4.950000000000001	6.275000000000002	4.275000000000002	32.60125000000001	NaN	NaN	NaN
5.	6.375	4.375	33.	NaN	NaN	NaN
